Implications from secondary emission from neutral impact on Cassini plasma and dust measurements

We investigate the role of secondary electron and ion emission from impact of gas molecules on the Cassini Langmuir Probe (RPWS-LP, or LP) measurements in the ionosphere of Saturn. We add a model of the emission currents, based on laboratory measurements and data from comet 1P/Halley, to the equations used to derive plasma parameters from LP bias voltage sweeps. Reanalysing several hundred sweeps from the Cassini Grand Finale orbits, we find reasonable explanations for three open conundrums from previous LP studies of the Saturn ionosphere. We find an explanation for the observed positive charging of the Cassini spacecraft, the possibly overestimated ionospheric electron temperatures, and the excess ion current reported. For the sweeps analysed in detail, we do not find (indirect or direct) evidence of dust having a significant charge-carrying role in Saturn's ionosphere. We also produce an estimate of H2O number density from the last six revolutions of Cassini through Saturn's ionosphere in higher detail than reported by the Ion and Neutral Mass Spectrometer (INMS). Our analysis reveals an ionosphere that is highly structured in latitude across all six final revolutions, with mixing ratios varying with two orders of magnitude in latitude and one order of magnitude between revolutions and altitude. The result is generally consistent with an empirical photochemistry model balancing the production of H+ ions with the H+ loss through charge transfer with e.g., H2O, CH4 and CO2, for which water vapour appears as the likeliest dominant source of the signal in terms of yield and concentration.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
